KEA: Tuning an Exabyte-Scale Data Infrastructure

Microsoft's internal big-data infrastructure is one of the largest in the world -- with over 300k machines running billions of tasks from over 0.6M daily jobs. Operating this infrastructure is a costly and complex endeavor, and efficiency is paramount. In fact, for over 15 years, a dedicated engineering team has tuned almost every aspect of this infrastructure, achieving state-of-the-art efficiency (>60% average CPU utilization across all clusters). Despite rich telemetry and strong expertise, faced with evolving hardware/software/workloads this manual tuning approach had reached its limit -- we had plateaued. In this paper, we present KEA, a multi-year effort to automate our tuning processes to be fully data/model-driven. KEA leverages a mix of domain knowledge and principled data science to capture the essence of our cluster dynamic behavior in a set of machine learning (ML) models based on collected system data. These models power automated optimization procedures for parameter tuning, and inform our leadership in critical decisions around engineering and capacity management (such as hardware and data center design, software investments, etc.). We combine "observational" tuning (i.e., using models to predict system behavior without direct experimentation) with judicious use of "flighting" (i.e., conservative testing in production). This allows us to support a broad range of applications that we discuss in this paper. KEA continuously tunes our cluster configurations and is on track to save Microsoft tens of millions of dollars per year. At the best of our knowledge, this paper is the first to discuss research challenges and practical learnings that emerge when tuning an exabyte-scale data infrastructure.

==> imgs/result/2020-01-15/container_max_cpu_10.csv <==
,mf_sku,current containers,optimal containers,total machines,config change
0,E2_HP14-i28b,4.48114094638447,3.8480190928648876,584.0,-1
1,E3_WCS-Dell15-i22b,6.463755556643778,6.189529145984673,3819.0,-1
2,E3_WCS-Dell16-i22b,7.0695607935776374,8.278249560963744,764.0,1
3,E3_WCS-Dell17-i20b,9.361637862673913,11.608632975667858,1479.0,1
4,E3_WCS-HP15-i22b,6.250077253033316,5.043400526868197,746.0,-1
5,E3_WCS-HP15-i22b{6TB},7.072953908189138,8.248882208451457,670.0,1
6,E3_WCS-Wiwynn17-i20b,9.21998939843554,11.375538920245116,516.0,1


==> imgs/result/2020-01-15/container_max_cpu_20.csv <==
,mf_sku,current containers,optimal containers,total machines,config change
0,E2_HP14-i28b,4.48114094638447,3.2148972393453046,584.0,-1
1,E3_WCS-Dell15-i22b,6.463755556643778,5.885921456535142,3819.0,-1
2,E3_WCS-Dell16-i22b,7.0695607935776374,9.48693832834985,764.0,1
3,E3_WCS-Dell17-i20b,9.361637862673913,13.8556280886618,1479.0,1
4,E3_WCS-HP15-i22b,6.250077253033316,3.836723800703079,746.0,-1
5,E3_WCS-HP15-i22b{6TB},7.072953908189138,9.424810508713776,670.0,1
6,E3_WCS-Wiwynn17-i20b,9.21998939843554,13.531088442054694,516.0,1


==> imgs/result/2020-01-15/container_max_cpu_30.csv <==
,mf_sku,current containers,optimal containers,total machines,config change
0,E2_HP14-i28b,4.48114094638447,2.5817753858257215,584.0,-1
1,E3_WCS-Dell15-i22b,6.463755556643778,5.5535797546527546,3819.0,-1
2,E3_WCS-Dell16-i22b,7.0695607935776374,10.695627095735958,764.0,1
3,E3_WCS-Dell17-i20b,9.361637862673913,16.102623201655746,1479.0,1
4,E3_WCS-HP15-i22b,6.250077253033316,2.6300470745379605,746.0,-1
5,E3_WCS-HP15-i22b{6TB},7.072953908189138,10.600738808976097,670.0,1
6,E3_WCS-Wiwynn17-i20b,9.21998939843554,15.686637963864266,516.0,1


==> imgs/result/2020-01-15/opt.csv <==
,max_cpu_delta,optimal_execution_time,optimal_cpu,optimal_ctn,total_running_ctn,total_vertex,optimal_throughput,optimal_cpu2,optimal_ctn2,total_running_ctn2,total_vertex2,optimal_running_containers,optimal_cpu3,optimal_ctn3,total_running_ctn3,total_vertex3
0,0.01,35.96744053802601,"[68.83218657 57.44659519 63.8409866  51.82904082 57.22580508 64.29179461
 51.79161616]","[4.48050782 6.4637823  7.07076948 9.35939087 6.25128393 7.07412984
 9.22214495]",60708.159758480804,72245696.58894026,1.9362607647564195e+17,"[68.83218657 57.43638697 63.8387794  51.82904082 57.20580508 64.29179461
 51.79161616]","[4.48050782 6.46247105 7.0705027  9.35939087 6.24887058 7.07412984
 9.22214495]",60701.1478890636,72246056.20393267,60711.91342368776,"[68.83218657 57.44436794 63.8409866  51.84904082 57.20580508 64.29179461
 51.79161616]","[4.48050782 6.46349621 7.07076948 9.36388486 6.24887058 7.07412984
 9.22214495]",60711.91342368776,72245403.4686524
1,1.0,35.81469517181512,"[67.84218657 57.46599009 64.8309866  50.83904082 58.21580508 65.28179461
 52.78161616]","[4.41782876 6.4662736  7.19042967 9.13693835 6.37074493 7.19054674
 9.43554435]",60720.713863796744,72312255.98109066,1.938833704287417e+17,"[67.84218657 56.44638697 64.61026675 50.83904082 56.21580508 65.28179461
 52.78161616]","[4.41782876 6.33530462 7.16375151 9.13693835 6.12940958 7.19054674
 9.43554435]",60020.12505975412,72348153.29775023,61096.11198785428,"[67.84218657 57.24332992 64.8309866  52.83904082 56.21580508 65.28179461
 52.78161616]","[4.41782876 6.43767269 7.19042967 9.58633737 6.12940958 7.19054674
 9.43554435]",61096.11198785428,72282940.56113797
2,2.0,35.66075170912487,"[66.84218657 57.48308204 65.8309866  49.83904082 59.21580508 66.28179461
 53.78161616]","[4.35451658 6.46846907 7.31129855 8.91223884 6.4914126  7.30813957
 9.6510993 ]",60732.1689564168,72379619.22595401,1.9414298742385398e+17,"[66.84218657 55.44638697 65.3895469  49.83904082 55.21580508 66.28179461
 53.78161616]","[4.35451658 6.20685368 7.25794223 8.91223884 6.00874191 7.30813957
 9.6510993 ]",59332.223211968405,72451281.67534387,61483.068118207186,"[66.84218657 57.03797151 65.8309866  53.83904082 55.21580508 66.28179461
 53.78161616]","[4.35451658 6.41129421 7.31129855 9.81103689 6.00874191 7.30813957
 9.6510993 ]",61483.068118207186,72320977.3429968
3,3.0,35.50715329234213,"[65.84218657 57.49780576 66.8309866  48.83904082 60.21580508 67.28179461
 54.78161616]","[4.29120439 6.47036035 7.43216742 8.68753933 6.61208027 7.4257324
 9.86665425]",60742.462299261184,72447107.13124725,1.944023429523933e+17,"[65.84218657 54.44638697 66.16882705 48.83904082 54.21580508 67.28179461
 54.78161616]","[4.29120439 6.07840274 7.35213294 8.68753933 5.88807424 7.4257324
 9.86665425]",58644.32136418192,72554410.05293745,61868.854727481994,"[65.84218657 56.83022901 66.8309866  54.83904082 54.21580508 67.28179461
 54.78161616]","[ 4.29120439  6.38460949  7.43216742 10.0357364   5.88807424  7.4257324
  9.86665425]",61868.854727481994,72359139.61917756
4,4.0,35.353898452217265,"[64.84218657 57.51001764 67.8309866  47.83904082 61.21580508 68.28179461
 55.78161616]","[ 4.2278922   6.47192898  7.5530363   8.46283982  6.73274794  7.54332523
 10.08220921]",60751.52345227571,72514727.25547194,1.94661421160929e+17,"[64.84218657 53.44638697 66.94810721 47.83904082 53.21580508 68.28179461
 55.78161616]","[ 4.2278922   5.94995181  7.44632366  8.46283982  5.76740656  7.54332523
 10.08220921]",57956.41951639535,72657538.43053102,62253.51725625757,"[64.84218657 56.62019506 67.8309866  55.83904082 53.21580508 68.28179461
 55.78161616]","[ 4.2278922   6.35763043  7.5530363  10.26043591  5.76740656  7.54332523
 10.08220921]",62253.51725625757,72397422.51372316
5,5.0,35.20098572782962,"[63.84218657 57.51976511 68.8309866  46.83904082 62.21580508 69.28179461
 56.78161616]","[ 4.16458002  6.47318105  7.67390518  8.23814031  6.85341562  7.66091806
 10.29776416]",60759.3756772918,72582477.10253982,1.949202272848322e+17,"[63.84218657 52.44638697 67.72738736 46.83904082 52.21580508 69.28179461
 56.78161616]","[ 4.16458002  5.82150087  7.54051438  8.23814031  5.64673889  7.66091806
 10.29776416]",57268.51766860516,72760666.80812426,62637.04398689206,"[63.84218657 56.40784577 68.8309866  56.83904082 52.21580508 69.28179461
 56.78161616]","[ 4.16458002  6.33035397  7.67390518 10.48513542  5.64673889  7.66091806
 10.29776416]",62637.04398689206,72435827.28398377
6,6.0,35.04841366653226,"[62.84218657 57.52704547 69.8309866  45.83904082 63.21580508 70.28179461
 57.78161616]","[ 4.10126783  6.47411622  7.79477405  8.01344079  6.97408329  7.77851089
 10.51331911]",60766.01765005456,72650356.81454882,1.9517876102606256e+17,"[62.84218657 51.44638697 68.50666751 45.83904082 51.21580508 70.28179461
 57.78161616]","[ 4.10126783  5.69304993  7.63470509  8.01344079  5.52607122  7.77851089
 10.51331911]",56580.61582082231,72863795.18571818,63019.43579779963,"[62.84218657 56.19318293 69.8309866  57.83904082 51.21580508 70.28179461
 57.78161616]","[ 4.10126783  6.30278032  7.79477405 10.70983493  5.52607122  7.77851089
 10.51331911]",63019.43579779963,72474353.83570199
7,7.0,34.896180823886475,"[61.84218657 57.53186599 70.8309866  44.83904082 64.21580508 71.28179461
 58.78161616]","[ 4.03795565  6.47473542  7.91564293  7.78874128  7.09475096  7.89610372
 10.72887406]",60771.452942205484,72718366.00824742,1.9543702318846342e+17,"[61.84218657 50.44638697 69.28594766 44.83904082 50.21580508 71.28179461
 58.78161616]","[ 4.03795565  5.564599    7.72889581  7.78874128  5.40540354  7.89610372
 10.72887406]",55892.713973035825,72966923.56331176,63400.69242196108,"[61.84218616 55.97623415 70.83097049 58.83900987 50.21580468 71.28178156
 58.78160761]","[ 4.03795562  6.27491305  7.91564098 10.93452749  5.4054035   7.89610218
 10.72887222]",63400.69242196108,72513000.5411536
8,8.0,34.744285763610854,"[60.84218657 57.53421921 71.8309866  43.83904082 65.21580508 72.28179461
 59.78161616]","[ 3.97464346  6.47503769  8.03651181  7.56404177  7.21541863  8.01369655
 10.94442902]",60775.67788528981,72786505.07727557,1.956950129464023e+17,"[60.84218657 49.44638697 70.06522781 43.83904082 49.21580508 72.28179461
 59.78161616]","[ 3.97464346  5.43614806  7.82308653  7.56404177  5.28473587  8.01369655
 10.94442902]",55204.81212524929,73070051.94090533,63780.82837302411,"[60.84218657 55.75694458 71.8309866  59.83904082 49.21580508 72.28179461
 59.78161616]","[ 3.97464346  6.2467451   8.03651181 11.15923395  5.28473587  8.01369655
 10.94442902]",63780.82837302411,72551770.81209514
9,9.0,34.59272705752027,"[59.84218657 57.53410742 72.8309866  42.83904082 66.21580508 73.28179461
 60.78161616]","[ 3.91133128  6.47502333  8.15738068  7.33934226  7.33608631  8.13128938
 11.15998397]",60778.69360860002,72854773.90045564,1.95952730554041e+17,"[59.84218657 48.44638697 70.84450796 42.83904082 48.21580508 73.28179461
 60.78161616]","[ 3.91133128  5.30769712  7.91727724  7.33934226  5.1640682   8.13128938
 11.15998397]",54516.9102774625,73173180.31849897,64159.83204303465,"[59.84218657 55.53537499 72.8309866  60.83904082 48.21580508 73.28179461
 60.78161616]","[ 3.91133128  6.21828428  8.15738068 11.38393346  5.1640682   8.13128938
 11.15998397]",64159.83204303465,72590660.92497742
10,10.0,34.4415032854699,"[58.84218657 57.53153066 73.8309866  41.83904082 67.21580508 74.28179461
 61.78161616]","[ 3.84801909  6.47469234  8.27824956  7.11464275  7.45675398  8.24888221
 11.37553892]",60780.50013599405,72923172.4752276,1.962101760167489e+17,"[58.84218657 47.44638697 71.62378811 41.83904082 47.21580508 74.28179461
 61.78161616]","[ 3.84801909  5.17924618  8.01146796  7.11464275  5.04340053  8.24888221
 11.37553892]",53829.00842967621,73276308.69609249,64537.71174989025,"[58.84218657 55.31151418 73.8309866  61.83904082 47.21580508 74.28179461
 61.78161616]","[ 3.84801909  6.18952915  8.27824956 11.60863298  5.04340053  8.24888221
 11.37553892]",64537.71174989025,72629671.64363304
11,12.0,34.1400549027711,"[56.84218657 57.51902214 75.8309866  39.83904082 69.21580508 76.28179461
 63.78161616]","[ 3.72139472  6.47308561  8.51998731  6.66524373  7.69808932  8.48406787
 11.80664882]",60780.50515556765,73060356.78148144,1.967242549079191e+17,"[56.84218657 45.44638697 73.18234842 39.83904082 45.21580508 76.28179461
 63.78161616]","[ 3.72139472  4.92234431  8.19984939  6.66524373  4.80206518  8.48406787
 11.80664882]",52453.204734103296,73482565.45127963,65290.10688352089,"[56.84218657 54.85693444 75.8309866  63.83904082 45.21580508 76.28179461
 63.78161616]","[ 3.72139472  6.13113795  8.51998731 12.058032    4.80206518  8.48406787
 11.80664882]",65290.10688352089,72708054.08174661
12,14.0,33.83992941302027,"[54.84218657 57.49657617 77.8309866  37.83904082 71.21580508 78.28179461
 65.78161616]","[ 3.59477035  6.47020241  8.76172507  6.2158447   7.93942467  8.71925353
 12.23775873]",60775.63531835335,73198064.17950225,1.9723723665052538e+17,"[54.84218657 43.44638697 74.74090872 37.83904082 43.21580508 78.28179461
 65.78161616]","[ 3.59477035  4.66544243  8.38823083  6.2158447   4.56072984  8.71925353
 12.23775873]",51077.40103853007,73688822.2064668,66038.03241896616,"[54.84218657 54.39324338 77.8309866  65.83904082 43.21580508 78.28179461
 65.78161616]","[ 3.59477035  6.0715764   8.76172507 12.50743102  4.56072984  8.71925353
 12.23775873]",66038.03241896616,72786916.12574692
13,16.0,33.54111573879762,"[52.84218657 57.46431348 79.8309866  35.83904082 73.21580508 80.28179461
 67.78161616]","[ 3.46814598  6.46605823  9.00346282  5.76644568  8.18076001  8.95443919
 12.66886863]",60765.94985221157,73336288.31390205,1.977491345745515e+17,"[52.84218657 41.44638697 76.29946902 35.83904082 41.21580508 80.28179461
 67.78161616]","[ 3.46814598  4.40854056  8.57661226  5.76644568  4.31939449  8.95443919
 12.66886863]",49701.597342957015,73895078.96165395,66781.50789967694,"[52.84218657 53.92048083 79.8309866  67.83904082 41.21580508 80.28179461
 67.78161616]","[ 3.46814598  6.01084961  9.00346282 12.95683004  4.31939449  8.95443919
 12.66886863]",66781.50789967694,72866255.67854294
14,18.0,33.2436029260164,"[50.84218657 57.42219766 81.8309866  33.83904082 75.21580508 82.28179461
 69.78161616]","[ 3.34152161  6.46064842  9.24520057  5.31704666  8.42209536  9.18962485
 13.09997854]",60751.43088624388,73475031.10230023,1.9825994465792435e+17,"[50.84218657 39.44638697 77.85802932 33.83904082 39.21580508 82.28179461
 69.78161616]","[ 3.34152161  4.15163869  8.76499369  5.31704666  4.07805915  9.18962485
 13.09997854]",48325.79364738318,74101335.71684128,67520.56150727364,"[50.84218657 53.43870424 81.8309866  69.83904082 39.21580508 82.28179461
 69.78161616]","[ 3.34152161  5.94896495  9.24520057 13.40622907  4.07805915  9.18962485
 13.09997854]",67520.56150727364,72946069.71613333
15,20.0,32.94738014221237,"[48.84218657 57.37023256 83.8309866  31.83904082 77.21580508 84.28179461
 71.78161616]","[ 3.21489724  6.45397345  9.48693833  4.86764764  8.66343071  9.42481051
 13.53108844]",60732.08032062983,73614292.34079984,1.9876966732830355e+17,"[48.84218657 37.44638697 79.41658963 31.83904082 37.21580508 84.28179461
 71.78161616]","[ 3.21489724  3.89473681  8.95337512  4.86764764  3.8367238   9.42481051
 13.53108844]",46949.989951811,74307592.47202824,68255.1894885384,"[48.84218657 52.94790597 83.8309866  71.83904082 37.21580508 84.28179461
 71.78161616]","[ 3.21489724  5.88592146  9.48693833 13.85562809  3.8367238   9.42481051
 13.53108844]",68255.1894885384,73026358.64125343
16,25.0,32.21239704920734,"[43.84218657 57.19726366 88.8309866  26.83904082 82.21580508 89.28179461
 76.78161616]","[ 2.89833631  6.43175543 10.09128271  3.74415008  9.26676907 10.01277466
 14.6088632 ]",60662.582529824955,73964711.84584317,2.000392203695912e+17,"[43.84218657 32.44638697 83.31299038 26.83904082 32.21580508 89.28179461
 76.78161616]","[ 2.89833631  3.25248212  9.42432871  3.74415008  3.23338544 10.01277466
 14.6088632 ]",43510.48071287872,74823234.35999605,70072.61585877516,"[43.84218657 51.68188588 88.8309866  76.83904082 32.21580508 89.28179461
 76.78161616]","[ 2.89833631  5.72329999 10.09128271 14.97912565  3.23338544 10.01277466
 14.6088632 ]",70072.61585877516,73229135.13760285
17,30.0,31.485245825327016,"[38.84218657 56.96287144 93.8309866  21.83904082 87.21580508 94.28179461
 81.78161616]","[ 2.58177539  6.40164753 10.6956271   2.62065252  9.87010743 10.60073881
 15.68663796]",60562.95327538092,74318364.57829021,2.0130199194149437e+17,"[38.84218657 27.44638697 87.20939114 21.83904082 27.21580508 94.28179461
 81.78161616]","[ 2.58177539  2.61022744  9.89528229  2.62065252  2.63004707 10.60073881
 15.68663796]",40070.97147394468,75338876.24796425,71862.93203370547,"[38.84218657 50.36060136 93.8309866  81.83904082 27.21580508 94.28179461
 81.78161616]","[ 2.58177539  5.55357975 10.6956271  16.1026232   2.63004707 10.60073881
 15.68663796]",71862.93203370547,73434820.66709566
18,35.0,30.765766752738205,"[33.84218657 56.66719296 98.8309866  16.83904082 92.21580508 99.28179461
 86.78161616]","[ 2.26521446  6.36366736 11.29997148  1.49715497 10.47344579 11.18870296
 16.76441272]",60433.259793718535,74675243.32340224,2.0255799717642528e+17,"[33.84218657 22.44638697 91.1057919  16.83904082 22.21580508 99.28179461
 86.78161616]","[ 2.26521446  1.96797275 10.36623587  1.49715497  2.02670871 11.18870296
 16.76441272]",36631.4622350131,75854518.13593186,73627.53531056197,"[33.84218657 49.36431812 98.8309866  86.83904082 22.21580508 96.93187449
 86.78161616]","[ 2.26521446  5.42560624 11.29997148 17.22612076  2.02670871 10.9123692
 16.76441272]",73627.53531056197,73583813.65276098
19,40.0,30.06907646849708,"[ 28.84218657  57.76428163 100.          11.83904082  97.21580508
 100.          91.78161616]","[ 1.94865353  6.50458942 11.44126882  0.37365741 11.07678416 11.27315876
 17.84218749]",60295.675456946636,74852971.12180164,2.034314887084404e+17,"[ 28.84218657  17.44638697  99.55387475  11.83904082  17.46206959
 100.          91.78161616]","[ 1.94865353  1.32571807 11.38734616  0.37365741  1.45308651 11.27315876
 17.84218749]",33297.090384033574,76340033.00576527,75368.20650815415,"[ 28.84218657  49.47637588 100.          91.83904082  17.21580508
  96.86748555  91.78161616]","[ 1.94865353  5.44000016 11.44126882 18.34961831  1.42337035 10.90479752
 17.84218749]",75368.20650815415,73595029.43000928
20,45.0,29.493623795842037,"[ 23.84218657  58.51880335 100.          10.17612038 100.
 100.          96.78161616]","[ 1.63209261e+00  6.60150845e+00  1.14412688e+01 -4.44089210e-16
  1.14127465e+01  1.12731588e+01  1.89199622e+01]",60735.05797519327,74966751.57893844,2.039974910666281e+17,"[ 23.84218657  12.44638697 100.          10.17612038  20.86978851
 100.          96.78161616]","[1.63209261e+00 6.83463379e-01 1.14412688e+01 4.44089210e-15
 1.86428802e+00 1.12731588e+01 1.89199622e+01]",31010.89385990554,76765583.50711623,77094.10969790266,"[ 23.84218657  49.79770062 100.          96.83904082  12.21580508
  96.68285335  96.78161616]","[ 1.63209261  5.48127463 11.44126882 19.47311587  0.82003199 10.8830861
 18.91996225]",77094.10969790266,73582917.70083487
21,50.0,28.989970771511324,"[ 18.84218657  59.58078167 100.          10.17612038 100.
 100.         100.        ]","[ 1.31553168  6.73792056 11.44126882  0.         11.41274648 11.27315876
 19.61370082]",61429.11335276537,74979690.5322837,2.0428476820022624e+17,"[ 18.84218657   7.44638697 100.          10.17612038  26.58673531
 100.         100.        ]","[1.31553168e+00 4.12086930e-02 1.14412688e+01 2.54907206e-13
 2.55413869e+00 1.12731588e+01 1.96137008e+01]",29245.849332059748,77142867.47207636,78383.05729639521,"[ 18.84218657  50.95518714 100.         100.           7.21580508
  96.01837119 100.        ]","[ 1.31553168  5.62995485 11.44126882 20.18338185  0.21669362 10.80494776
 19.61370082]",78383.05729639521,73500222.72204357
22,60.0,28.725029160865493,"[  8.84218657  62.53407553 100.          10.17612038 100.
 100.         100.        ]","[ 0.68240983  7.11727392 11.44126882  0.         11.41274648 11.27315876
 19.61370082]",62508.120687189614,74811392.10896477,2.0449159477997552e+17,"[  8.84218657   7.12557426 100.          10.17612041  28.90125039
 100.         100.        ]","[ 6.82409825e-01 -1.11022302e-16  1.14412688e+01  6.71315492e-09
  2.83342584e+00  1.12731588e+01  1.96137008e+01]",28927.078393390362,77165233.2213195,79435.09751537554,"[  8.84218657  54.51097434 100.         100.           5.42001655
  93.97655122 100.        ]","[ 0.68240983  6.08669905 11.44126882 20.18338185  0.         10.56484438
 19.61370082]",79435.09751537554,73251600.63146842
23,70.0,28.515230200152022,"[3.53844195e-17 6.51509845e+01 1.00000000e+02 1.01761204e+01
 1.00000000e+02 1.00000000e+02 1.00000000e+02]","[ 1.22591670e-01  7.45341833e+00  1.14412688e+01 -4.44089210e-16
  1.14127465e+01  1.12731588e+01  1.96137008e+01]",63464.92239236458,74662287.28325526,2.0467508761142125e+17,"[  0.1          7.12557426 100.          10.17612038  30.46123324
 100.         100.        ]","[1.28922889e-01 6.70148381e-11 1.14412688e+01 3.65307784e-12
 3.02166534e+00 1.12731588e+01 1.96137008e+01]",28744.26867975894,77166354.70358817,80360.99352485487,"[1.03811298e-21 5.81079606e+01 9.62211038e+01 1.00000000e+02
 5.42001655e+00 9.19111276e+01 1.00000000e+02]","[ 0.12259167  6.54873531 10.98451788 20.18338185  0.         10.32196537
 19.61370082]",80360.99352485487,72982861.88395678
24,80.0,28.515230200152022,"[3.53844195e-17 6.51509845e+01 1.00000000e+02 1.01761204e+01
 1.00000000e+02 1.00000000e+02 1.00000000e+02]","[ 1.22591670e-01  7.45341833e+00  1.14412688e+01 -4.44089210e-16
  1.14127465e+01  1.12731588e+01  1.96137008e+01]",63464.92239236458,74662287.28325526,2.0467508761142125e+17,"[  0.1          7.12557426 100.          10.17612038  30.46123324
 100.         100.        ]","[1.28922889e-01 6.70148381e-11 1.14412688e+01 3.65307784e-12
 3.02166534e+00 1.12731588e+01 1.96137008e+01]",28744.26867975894,77166354.70358817,80360.99352485487,"[1.03811298e-21 5.81079606e+01 9.62211038e+01 1.00000000e+02
 5.42001655e+00 9.19111276e+01 1.00000000e+02]","[ 0.12259167  6.54873531 10.98451788 20.18338185  0.         10.32196537
 19.61370082]",80360.99352485487,72982861.88395678

